Global Parameters of Eight W UMa-type Binary Systems

Multiband photometric investigations for eight binary systems of the W Ursae Majoris (W UMa)-type are presented. Six systems are presented for the first time to analyze their light curves. All the analyzed systems have a temperature below 5000 K and an orbital period of less than 0.28 days. We extracted primary and secondary minima from the ground-based observations of these systems. According to a few observations reported in the literature, linear fits were considered in the O-C diagrams, and new ephemerides were presented. Light curve solutions were performed using the PHysics Of Eclipsing BinariEs (PHOEBE) code. The results of the mass ratio and fillout factor indicate that the systems are contact binary stars. Six of them showed the O'Connell effect, and a cold starspot on each companion was required for light curve solutions. Their absolute parameters were estimated and evaluated by two other methods. In this study, the empirical relationship between the orbital period and semi-major axis was updated using a sample consisting of 414 contact binary systems and the Monte Carlo Markov Chain (MCMC) approach. Also, using Machine Learning (ML) and the Artificial Neural Network (ANN) model, the relationship between $P-T_1-M_1$ was updated for a better estimation of the mass of the primary star.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
